A New Perspective on Smiling and Laughter Detection: Intensity Levels Matter

Smiles and laughs detection systems have attracted a lot of attention in the past decade contributing to the improvement of human-agent interaction systems. But very few considered these expressions as distinct, although no prior work clearly proves them to belong to the same category or not. In this work, we present a deep learning-based multimodal smile and laugh classification system, considering them as two different entities. We compare the use of audio and vision-based models as well as a fusion approach. We show that, as expected, the fusion leads to a better generalization on unseen data. We also present an in-depth analysis of the behavior of these models on the smiles and laughs intensity levels. The analyses on the intensity levels show that the relationship between smiles and laughs might not be as simple as a binary one or even grouping them in a single category, and so, a more complex approach should be taken when dealing with them. We also tackle the problem of limited resources by showing that transfer learning allows the models to improve the detection of confusing intensity levels.

==> tables.txt <==
%\begin{table}[htbp]
%\caption{Audio scratch NDC-ME: Predicted labels distribution with respect to ground-truth (in percent)}
%\begin{center}
%\begin{tabular}{|cc|c|c|c|}
%\hline
%\multicolumn{2}{|c|}{\textbf{Ground-truth labels}}             & \multicolumn{3}{c|}{\textbf{Predicted labels}}                                             \\ \hline
%\multicolumn{1}{|c|}{\textit{Label}}           &  \textit{Intensity}      & \textit{Laughs} & \textit{Smiles} & \textit{None}  \\ \hline
%\multicolumn{1}{|c|}{\multirow{3}{*}{Laughs}} & low    & 31.44  & \textbf{37.11}  & 31.44 \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium & \textbf{61.84}  & 19.74  & 18.42 \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high   & \textbf{67.65}  & 14.70  & 17.65 \\ \hline
%\multicolumn{1}{|c|}{\multirow{4}{*}{Smiles}} & subtle & 14.18  & 35.46  & \textbf{50.35} \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & low    & 23.78  & 36.36  & \textbf{39.86} \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium & 16.85  & \textbf{48.32}  & 34.83 \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high   & 17.86  & 30.36  & \textbf{51.78} \\ \hline
%\multicolumn{2}{|c|}{None}                             & 15.24  & 25.0   & \textbf{59.76} \\ \hline
%\end{tabular}
%\label{tab:ASNDC}
%\end{center}
%\end{table}

%\begin{table}[htbp]
%\caption{Audio full fine-tuning NDC-ME: Predicted labels distribution with respect to ground-truth (in percent)}
%\begin{center}
%\begin{tabular}{|cc|c|c|c|}
%\hline
%\multicolumn{2}{|c|}{\textbf{Ground-Truth labels}}       & \multicolumn{3}{c|}{\textbf{Predicted labels}}                    \\ \hline
%\multicolumn{1}{|c|}{\textit{Labels}}         & \textit{Intensity} & \textit{Laughs} & \textit{Smiles} & \textit{None}  \\ \hline
%\multicolumn{1}{|c|}{\multirow{3}{*}{Laughs}} & low                & 32.88  & 25.68  & \textbf{41.44} \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium             & \textbf{70.25}  & 17.72  & 12.02 \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high               & \textbf{59.09}  & 0.0    & 40.91 \\ \hline
%\multicolumn{1}{|c|}{\multirow{4}{*}{Smiles}} & subtle             & 7.56   & 30.25  & \textbf{62.18} \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & low                & 6.96   & 32.91  & \textbf{60.13} \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium             & 7.61   & 31.52  & \textbf{60.87} \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high               & 13.56  & \textbf{49.15}  & 37.29 \\ \hline
%\multicolumn{2}{|c|}{None}                                         & 9.09   & 24.75  & \textbf{66.16} \\ \hline
%\end{tabular}
%\label{tab:AFFNDC}
%\end{center}
%\end{table}

%\begin{table}[htbp]
%\caption{Audio last layers fine-tuning NDC-ME: Predicted labels distribution with respect to ground-truth (in percent)}
%\begin{center}
%\begin{tabular}{|cc|c|c|c|}
%\hline
%\multicolumn{2}{|c|}{\textbf{Ground-truth labels}}        & \multicolumn{3}{c|}{\textbf{Predicted labels}}                       \\ \hline
%\multicolumn{1}{|c|}{\textit{Label}}          &  \textit{Intensity} & \textit{Laughs} & \textit{Smiles} & \textit{None}  \\ \hline
%\multicolumn{1}{|c|}{\multirow{3}{*}{Laughs}} & low    & \textbf{46.15}  & 32.91  & 20.94 \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium & \textbf{67.36}  & 15.97  & 16.67 \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high   & \textbf{55.88}  & 23.53  & 20.59 \\ \hline
%\multicolumn{1}{|c|}{\multirow{4}{*}{Smiles}} & subtle & 11.11  & 40.48  & \textbf{48.41} \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & low    & 19.86  & 30.14  & \textbf{50.0}  \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium & 9.52   & 38.09  & \textbf{52.38} \\ \cline{2-5}
%\multicolumn{1}{|c|}{}                        & high   & 14.29  & 26.79  & \textbf{58.93} \\ \hline
%\multicolumn{2}{|c|}{None}                             & 10.0   & 36.14  & \textbf{53.86} \\ \hline
%\end{tabular}
%\label{tab:ALFNDC}
%\end{center}
%\end{table}


%\begin{table}[htbp]
%\caption{Audio scratch IFADV: Predicted labels distribution with respect to ground-truth (in percent)}
%\begin{center}
%\begin{tabular}{|cc|c|c|c|}
%\hline
%\multicolumn{2}{|c|}{\textbf{Ground-truth labels}}             & \multicolumn{3}{c|}{\textbf{Predicted labels}}                                             \\ \hline
%\multicolumn{1}{|c|}{\textit{Label}}           &  \textit{Intensity}      & \textit{Laughs} & \textit{Smiles} & \textit{None}  \\ \hline
%\multicolumn{1}{|c|}{\multirow{3}{*}{Laughs}} & low    & 32.93  & 28.11  & \textbf{38.96} \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium & 26.51  & 29.54  & \textbf{43.94} \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high   & 25.81  & 29.03  & \textbf{45.16} \\ \hline
%\multicolumn{1}{|c|}{\multirow{4}{*}{Smiles}} & subtle & 19.59  & 31.45  & \textbf{48.96} \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & low    & 21.08  & 30.57  & \textbf{48.34} \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium & 24.52  & 30.31  & \textbf{45.17} \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high   & 27.92  & 25.32  & \textbf{46.75} \\ \hline
%\multicolumn{2}{|c|}{None}                             & 17.73  & 32.12  & \textbf{50.15} \\ \hline
%\end{tabular}
%\label{tab:ASIFA}
%\end{center}
%\end{table}

%\begin{table}[htbp]
%\begin{center}
%\caption{Audio full fine-tuned IFADV: Predicted labels distribution with respect to ground-truth (in percent)}
%\begin{tabular}{|cc|c|c|c|}
%\hline
%\multicolumn{2}{|c|}{\textbf{Ground-Truth labels}}       & \multicolumn{3}{c|}{\textbf{Predicted labels}}                                     \\ \hline
%\multicolumn{1}{|c|}{\textit{Labels}}         & \textit{Intensity} & Laughs         & Smiles & None           \\ \hline
%\multicolumn{1}{|c|}{\multirow{3}{*}{Laughs}} & low                & \textbf{41.36} & 16.87  & \textbf{41.77} \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium             & \textbf{55.30} & 9.85   & 34.85          \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high               & \textbf{58.06} & 19.35  & 22.58          \\ \hline
%\multicolumn{1}{|c|}{\multirow{4}{*}{Smiles}} & subtle             & 9.04           & 31.83  & \textbf{59.13} \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & low                & 8.82           & 30.15  & \textbf{61.02} \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium             & 13.20          & 31.47  & \textbf{55.33} \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high               & 13.96          & 37.01  & \textbf{49.02} \\ \hline
%\multicolumn{2}{|c|}{None}                                         & 8.38           & 29.63  & \textbf{61.99} \\ \hline
%\end{tabular}
%\label{tab:AFFIFA}
%\end{center}
%\end{table}


%\begin{table}[htbp]
%\caption{Audio last layers fine-tuned IFADV: Predicted labels distribution with respect to ground-truth (in percent)}
%\begin{center}
%\begin{tabular}{|cc|c|c|c|}
%\hline
%\multicolumn{2}{|c|}{\textbf{Ground-truth labels}}             & \multicolumn{3}{c|}{\textbf{Predicted labels}}                                             \\ \hline
%\multicolumn{1}{|c|}{\textit{Label}}           &  \textit{Intensity}      & \textit{Laughs} & \textit{Smiles} & \textit{None}  \\ \hline
%\multicolumn{1}{|c|}{\multirow{3}{*}{Laughs}} & low    & \textbf{44.58}  & 32.53  & 22.89 \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium & \textbf{44.70}  & 29.54  & 25.76 \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high   & \textbf{58.06}  & 25.81  & 16.13 \\ \hline
%\multicolumn{1}{|c|}{\multirow{4}{*}{Smiles}} & subtle & 14.50  & \textbf{47.08}  & 38.42 \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & low    & 14.17  & \textbf{49.67}  & 36.16 \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium & 16.24  & \textbf{46.50}  & 37.26 \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high   & 16.23  & \textbf{46.75}  & 37.01 \\ \hline
%\multicolumn{2}{|c|}{None}                             & 14.0   & \textbf{48.43}  & 37.57 \\ \hline
%\end{tabular}
%\label{tab:ALFIFA}
%\end{center}
%\end{table}

%\begin{table}[htbp]
%\caption{Video scratch NDC-ME: Predicted labels distribution with respect to ground-truth (in percent)}
%\begin{center}
%\begin{tabular}{|cc|c|c|c|}
%\hline
%\multicolumn{2}{|c|}{\textbf{Ground-truth labels}}             & \multicolumn{3}{c|}{\textbf{Predicted labels}}                                             \\ \hline
%\multicolumn{1}{|c|}{\textit{Label}}           &  \textit{Intensity}      & \textit{Laughs} & \textit{Smiles} & \textit{None}  \\ \hline
%\multicolumn{1}{|c|}{\multirow{3}{*}{Laughs}} & low    & 38.43  & \textbf{52.84}  & 8.73  \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium & \textbf{66.67}  & 33.33  & 0.0   \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high   & \textbf{56.67}  & 43.33  & 0.0   \\ \hline
%\multicolumn{1}{|c|}{\multirow{4}{*}{Smiles}} & subtle & 0.73   & \textbf{59.12}  & 40.15 \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & low    & 4.62   & \textbf{77.69}  & 17.69 \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium & 5.49   & \textbf{85.72}  & 8.79  \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high   & 24.0   & \textbf{66.0}   & 10.0  \\ \hline
%\multicolumn{2}{|c|}{None}                             & 2.84   & 17.73  & \textbf{79.43} \\ \hline
%\end{tabular}
%\label{tab:VSNDC}
%\end{center}
%\end{table}

%\begin{table}[htbp]
%\caption{Video full fine-tuned NDC-ME: Predicted labels distribution with respect to ground-truth (in percent)}
%\begin{center}
%\begin{tabular}{|cc|c|c|c|}
%\hline
%\multicolumn{2}{|c|}{\textbf{Ground-Truth labels}}       & \multicolumn{3}{c|}{\textbf{Predicted labels}}                    \\ \hline
%\multicolumn{1}{|c|}{\textit{Labels}}         & \textit{Intensity} & \textit{Laughs} & \textit{Smiles} & None  \\ \hline
%\multicolumn{1}{|c|}{\multirow{3}{*}{Laughs}} & low                & 33.0   & \textbf{53.0}   & 14.0  \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium             & \textbf{66.67}  & 30.19  & 3.14  \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high               & \textbf{90.70}  & 0.0    & 9.30  \\ \hline
%\multicolumn{1}{|c|}{\multirow{4}{*}{Smiles}} & subtle             & 0.76   & \textbf{68.94}  & 30.30 \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & low                & 5.18   & \textbf{81.48}  & 13.33 \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium             & 11.96  & \textbf{81.52}  & 6.52  \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high               & 31.58  & \textbf{54.39}  & 14.03 \\ \hline
%\multicolumn{2}{|c|}{None}                                         & 2.09   & 20.23  & \textbf{77.67} \\ \hline
%\end{tabular}
%\label{tab:VFFNDC}
%\end{center}
%\end{table}



%\begin{table}[htbp]
%\caption{Video last layers fine-tuned NDC-ME: Predicted labels distribution with respect to ground-truth (in percent)}
%\begin{center}
%\begin{tabular}{|cc|c|c|c|}
%\hline
%\multicolumn{2}{|c|}{\textbf{Ground-truth labels}}             & \multicolumn{3}{c|}{\textbf{Predicted labels}}                                             \\ \hline
%\multicolumn{1}{|c|}{\textit{Label}}           &  \textit{Intensity}      & \textit{Laughs} & \textit{Smiles} & \textit{None}  \\ \hline
%\multicolumn{1}{|c|}{\multirow{3}{*}{Laughs}} & low    & \textbf{64.68}  & 32.83  & 2.49  \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium & \textbf{86.62}  & 13.38  & 0.0   \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high   & \textbf{77.27}  & 22.73  & 0.0   \\ \hline
%\multicolumn{1}{|c|}{\multirow{4}{*}{Smiles}} & subtle & 0.80   & \textbf{52.0}   & 47.20 \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & low    & 8.51   & \textbf{60.28}  & 31.20 \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium & 28.0   & \textbf{60.0}   & 12.0  \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high   & 35.29  & \textbf{61.76}  & 2.94  \\ \hline
%\multicolumn{2}{|c|}{None}                             & 3.84   & 11.74  & \textbf{84.42} \\ \hline
%\end{tabular}
%\label{tab:VLFNDC}
%\end{center}
%\end{table}


%\begin{table}[htbp]
%\caption{Video scratch IFADV: Predicted labels distribution with respect to ground-truth (in percent)}
%\begin{center}
%\begin{tabular}{|cc|c|c|c|}
%\hline
%\multicolumn{2}{|c|}{\textbf{Ground-truth labels}}             & \multicolumn{3}{c|}{\textbf{Predicted labels}}                                             \\ \hline
%\multicolumn{1}{|c|}{\textit{Label}}           &  \textit{Intensity}      & \textit{Laughs} & \textit{Smiles} & \textit{None}  \\ \hline
%\multicolumn{1}{|c|}{\multirow{3}{*}{Laughs}} & low    & 28.11  & 24.10  & \textbf{47.79} \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium & 25.76  & 15.91  & \textbf{58.33} \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high   & \textbf{74.19}  & 3.23   & 22.58 \\ \hline
%\multicolumn{1}{|c|}{\multirow{4}{*}{Smiles}} & subtle & 6.03   & 29.0   & \textbf{64.97} \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & low    & 15.63  & 24.46  & \textbf{59.91} \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium & 21.52  & 27.61  & \textbf{50.86} \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high   & 33.12  & 32.79  & \textbf{34.09} \\ \hline
%\multicolumn{2}{|c|}{None}                             & 7.11   & 20.93  & \textbf{71.96} \\ \hline
%\end{tabular}
%\label{tab:VSIFA}
%\end{center}
%\end{table}

%\begin{table}[htbp]
%\caption{Video full fine-tuned IFADV: Predicted labels distribution with respect to ground-truth (in percent)}
%\begin{center}
%\begin{tabular}{|cc|c|c|c|}
%\hline
%\multicolumn{2}{|c|}{\textbf{Ground-Truth labels}}       & \multicolumn{3}{c|}{\textbf{Predicted labels}}                    \\ \hline
%\multicolumn{1}{|c|}{\textit{Labels}}         & \textit{Intensity} & \textit{Laughs} & \textit{Smiles} & \textit{None}  \\ \hline
%\multicolumn{1}{|c|}{\multirow{3}{*}{Laughs}} & low                & \textbf{43.77}  & 34.14  & 22.09 \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium             & \textbf{46.21}  & 21.21  & 32.58 \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high               & \textbf{64.52}  & 6.45   & 29.03 \\ \hline
%\multicolumn{1}{|c|}{\multirow{4}{*}{Smiles}} & subtle             & 7.53   & 43.88  & \textbf{48.59} \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & low                & 17.81  & \textbf{44.27}  & 37.93 \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium             & 28.73  & \textbf{40.30}  & 30.96 \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high               & 35.71  & \textbf{43.18}  & 21.10 \\ \hline
%\multicolumn{2}{|c|}{None}                                         & 7.73   & 38.30  & \textbf{53.96} \\ \hline
%\end{tabular}
%\label{tab:VFFIFA}
%\end{center}
%\end{table}

%\begin{table}[htbp]
%\caption{Video last layers fine-tuned IFADV: Predicted labels distribution with respect to ground-truth (in percent)}
%\begin{center}
%\begin{tabular}{|cc|c|c|c|}
%\hline
%\multicolumn{2}{|c|}{\textbf{Ground-truth labels}}             & \multicolumn{3}{c|}{\textbf{Predicted labels}}                                             \\ \hline
%\multicolumn{1}{|c|}{\textit{Label}}           &  \textit{Intensity}      & \textit{Laughs} & \textit{Smiles} & \textit{None}  \\ \hline
%\multicolumn{1}{|c|}{\multirow{3}{*}{Laughs}} & low    & \textbf{92.77}  & 1.20   & 6.02  \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium & \textbf{89.39}  & 0.76   & 9.85  \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high   & \textbf{93.55}  & 0.0    & 6.45  \\ \hline
%\multicolumn{1}{|c|}{\multirow{4}{*}{Smiles}} & subtle & \textbf{74.34}  & 10.38  & 15.28 \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & low    & \textbf{85.22}  & 6.23   & 8.55  \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium & \textbf{93.20}  & 2.64   & 4.16  \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high   & \textbf{99.35}  & 0.32   & 0.32  \\ \hline
%\multicolumn{2}{|c|}{None}                             & \textbf{65.57}  & 9.73   & 24.70 \\ \hline
%\end{tabular}
%\label{tab:VLFIFA}
%\end{center}
%\end{table}


%\begin{table}[htbp]
%\caption{Fusion scratch NDC-ME: Predicted labels distribution with respect to ground-truth (in percent)}
%\begin{center}
%\begin{tabular}{|cc|c|c|c|}
%\hline
%\multicolumn{2}{|c|}{\textbf{Ground-truth labels}}             & \multicolumn{3}{c|}{\textbf{Predicted labels}}                                             \\ \hline
%\multicolumn{1}{|c|}{\textit{Label}}           &  \textit{Intensity}      & \textit{Laughs} & \textit{Smiles} & \textit{None}  \\ \hline
%\multicolumn{1}{|c|}{\multirow{3}{*}{Laughs}} & low    & \textbf{50.0}   & 44.28  & 5.71  \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium & \textbf{76.55}  & 23.45  & 0.0  \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high   & \textbf{92.59}  & 7.41   & 0.0   \\ \hline
%\multicolumn{1}{|c|}{\multirow{4}{*}{Smiles}} & subtle & 3.08   & \textbf{59.23}  & 37.69 \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & low    & 3.57   & \textbf{78.57}  & 17.86 \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium & 14.15  & \textbf{76.41}  & 9.43  \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high   & 25.0   & \textbf{65.38}  & 9.61  \\ \hline
%\multicolumn{2}{|c|}{None}                             & 3.96   & 14.32  & \textbf{81.72} \\ \hline
%\end{tabular}
%\label{tab:FSNDC}
%\end{center}
%\end{table}


%\begin{table}[htbp]
%\caption{Fusion fine-tuned NDC-ME: Predicted labels distribution with respect to ground-truth (in percent)}
%\begin{center}
%\begin{tabular}{|cc|c|c|c|}
%\hline
%\multicolumn{2}{|c|}{\textbf{Ground-truth labels}}             & \multicolumn{3}{c|}{\textbf{Predicted labels}}                                             \\ \hline
%\multicolumn{1}{|c|}{\textit{Label}}           &  \textit{Intensity}      & \textit{Laughs} & \textit{Smiles} & \textit{None}  \\ \hline
%\multicolumn{1}{|c|}{\multirow{3}{*}{Laughs}} & low    & \textbf{55.94}  & 35.15  & 8.91  \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium & \textbf{86.98}  & 13.02  & 0.0   \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high   & \textbf{80.0}   & 20.0   & 0.0   \\ \hline
%\multicolumn{1}{|c|}{\multirow{4}{*}{Smiles}} & subtle & 4.58   & \textbf{58.78}  & 36.64 \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & low    & 16.55  & \textbf{57.93}  & 25.52 \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium & 21.27  & \textbf{70.37}  & 8.33  \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high   & 26.09  & \textbf{71.74}  & 2.17  \\ \hline
%\multicolumn{2}{|c|}{None}                             & 4.67   & 18.69  & \textbf{76.64} \\ \hline
%\end{tabular}
%\label{tab:FFNDC}
%\end{center}
%\end{table}


%\begin{table}[htbp]
%\caption{Fusion scratch IFADV: Predicted labels distribution with respect to ground-truth (in percent)}
%\begin{center}
%\begin{tabular}{|cc|c|c|c|}
%\hline
%\multicolumn{2}{|c|}{\textbf{Ground-truth labels}}             & \multicolumn{3}{c|}{\textbf{Predicted labels}}                                             \\ \hline
%\multicolumn{1}{|c|}{\textit{Label}}           &  \textit{Intensity}      & \textit{Laughs} & \textit{Smiles} & \textit{None}  \\ \hline
%\multicolumn{1}{|c|}{\multirow{3}{*}{Laughs}} & low    & 40.56  & 12.05  & \textbf{47.39} \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium & 36.36  & 7.58   & \textbf{56.06} \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high   & \textbf{61.29}  & 9.68   & 29.03 \\ \hline
%\multicolumn{1}{|c|}{\multirow{4}{*}{Smiles}} & subtle & 7.91   & 16.01  & \textbf{76.08} \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & low    & 14.67  & 16.93  & \textbf{68.39} \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium & 22.46  & 19.41  & \textbf{58.13} \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high   & 37.34  & 23.70  & \textbf{38.96} \\ \hline
%\multicolumn{2}{|c|}{None}                             & 7.78   & 14.64  & \textbf{77.57} \\ \hline
%\end{tabular}
%\label{tab:FSIFA}
%\end{center}
%\end{table}

%\begin{table}[htbp]
%\caption{Fusion fine-tuned IFADV: Predicted labels distribution with respect to ground-truth (in percent)}
%\begin{center}
%\begin{tabular}{|cc|c|c|c|}
%\hline
%\multicolumn{2}{|c|}{\textbf{Ground-truth labels}}             & \multicolumn{3}{c|}{\textbf{Predicted labels}}                                             \\ \hline
%\multicolumn{1}{|c|}{\textit{Label}}           &  \textit{Intensity}      & \textit{Laughs} & \textit{Smiles} & \textit{None}  \\ \hline
%\multicolumn{1}{|c|}{\multirow{3}{*}{Laughs}} & low    & \textbf{69.35}  & 30.65   & 0.0  \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium & \textbf{70.70}  & 25.90   & 3.39  \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high   & \textbf{79.38}  & 19.07    & 1.55  \\ \hline
%\multicolumn{1}{|c|}{\multirow{4}{*}{Smiles}} & subtle & 28.25  & \textbf{68.0}  & 3.75  \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & low    & 33.03  & \textbf{64.71}  & 2.21  \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium & 34.78  & \textbf{62.50}  & 2.72  \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high   & 40.0  & \textbf{59.07}   & 0.93   \\ \hline
%\multicolumn{2}{|c|}{None}                             & 25.28  & \textbf{70.11}  & 4.60 \\ \hline
%\end{tabular}
%\label{tab:FFIFA}
%\end{center}
%\end{table}

%\begin{table}[htbp]
%\caption{Audio scratch NDC-ME (subtle as None): Predicted labels distribution with respect to ground-truth (in percent)}
%\begin{center}
%\begin{tabular}{|cc|c|c|c|}
%\hline
%\multicolumn{2}{|c|}{\textbf{Ground-truth labels}}             & \multicolumn{3}{c|}{\textbf{Predicted labels}}                                             \\ \hline
%\multicolumn{1}{|c|}{\textit{Label}}           &  \textit{Intensity}      & \textit{Laughs} & \textit{Smiles} & \textit{None}  \\ \hline
%\multicolumn{1}{|c|}{\multirow{3}{*}{Laughs}} & low       & \textbf{49.51} & 14.71  & 35.78          \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium    & \textbf{65.75} & 6.63   & 27.62          \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high      & \textbf{55.26} & 28.95  & 15.79          \\ \hline
%\multicolumn{1}{|c|}{\multirow{3}{*}{Smiles}} & low       & 18.41          & 17.41  & \textbf{64.18} \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium    & 21.05          & 21.05  & \textbf{57.89} \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high      & 28.57          & 21.43  & \textbf{50.0}  \\ \hline
%\multicolumn{1}{|c|}{\multirow{2}{*}{None}}   & none      & 13.85          & 11.54  & \textbf{74.61} \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & subtle    & 16.41          & 15.63  & \textbf{67.97} \\ \hline
%\end{tabular}
%\label{tab:ASSubtleNone}
%\end{center}
%\end{table}

%\begin{table}[htbp]
%\caption{Audio full fine-tuned NDC-ME (subtle as None): Predicted labels distribution with respect to ground-truth (in percent)}
%\begin{center}
%\begin{tabular}{|cc|c|c|c|}
%\hline
%\multicolumn{2}{|c|}{\textbf{Ground-truth labels}}             & \multicolumn{3}{c|}{\textbf{Predicted labels}}                                             \\ \hline
%\multicolumn{1}{|c|}{\textit{Label}}           &  \textit{Intensity}      & \textit{Laughs} & \textit{Smiles} & \textit{None}  \\ \hline
%\multicolumn{1}{|c|}{\multirow{3}{*}{Laughs}} & low       & 41.22          & \textbf{46.53} & 12.24 \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium    & \textbf{57.43} & 26.35          & 16.22 \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high      & \textbf{75.0}  & 25.0           & 0.0   \\ \hline
%\multicolumn{1}{|c|}{\multirow{3}{*}{Smiles}} & low       & 19.67          & \textbf{48.09} & 32.24 \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                       & medium    & 17.73          & \textbf{49.64} & 32.62 \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high      & 23.81          & \textbf{54.76} & 21.43 \\ \hline
%\multicolumn{1}{|c|}{\multirow{2}{*}{None}}   & none      & 16.78          & \textbf{43.36} & 39.86 \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & subtle    & 13.68          & \textbf{50.43} & 35.89 \\ \hline
%\end{tabular}
%\label{tab:AFSubtleNone}
%\end{center}
%\end{table}

%\begin{table}[htbp]
%\caption{Video scratch NDC-ME (subtle as None): Predicted labels distribution with respect to ground-truth (in percent)}
%\begin{center}
%\begin{tabular}{|cc|c|c|c|}
%\hline
%\multicolumn{2}{|c|}{\textbf{Ground-truth labels}}             & \multicolumn{3}{c|}{\textbf{Predicted labels}}                                             \\ \hline
%\multicolumn{1}{|c|}{\textit{Label}}           &  \textit{Intensity}      & \textit{Laughs} & \textit{Smiles} & \textit{None}  \\ \hline
%\multicolumn{1}{|c|}{\multirow{3}{*}{Laughs}} & low       & \textbf{51.43}     & 42.86  & 5.71  \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium    & \textbf{64.0}      & 32.0   & 4.0   \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high      & \textbf{83.33}     & 16.67  & 0.0   \\ \hline
%\multicolumn{1}{|c|}{\multirow{3}{*}{Smiles}} & low       & 8.64      & \textbf{54.32}  & 37.04 \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium    & 11.83     & \textbf{71.0}   & 17.16 \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high      & 19.61     & \textbf{74.51}  & 5.88  \\ \hline
%\multicolumn{1}{|c|}{\multirow{2}{*}{None}}   & none      & 5.86      & 7.37   & \textbf{86.77} \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & subtle    & 1.34      & 20.63  & \textbf{78.03} \\ \hline
%\end{tabular}
%\label{tab:VSSubtleNone}
%\end{center}
%\end{table}

%\begin{table}[htbp]
%\caption{Video fine-tuned NDC-ME (subtle as None): Predicted labels distribution with respect to ground-truth (in percent)}
%\begin{center}
%\begin{tabular}{|cc|c|c|c|}
%\hline
%\multicolumn{2}{|c|}{\textbf{Ground-truth labels}}             & \multicolumn{3}{c|}{\textbf{Predicted labels}}                                             \\ \hline
%\multicolumn{1}{|c|}{\textit{Label}}           &  \textit{Intensity}      & \textit{Laughs} & \textit{Smiles} & \textit{None}  \\ \hline
%\multicolumn{1}{|c|}{\multirow{3}{*}{Laughs}} & low       & \textbf{57.49} & 30.92          & 11.59          \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium    & \textbf{76.54} & 23.46          & 0.0            \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high      & \textbf{77.27} & 22.73          & 0.0            \\ \hline
%\multicolumn{1}{|c|}{\multirow{3}{*}{Smiles}} & low       & 9.84           & \textbf{47.67} & 42.49          \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & medium    & 26.76          & \textbf{58.45} & 14.79          \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & high      & \textbf{50.82} & 47.54          & 1.64           \\ \hline
%\multicolumn{1}{|c|}{\multirow{2}{*}{None}}   & none      & 4.42           & 10.20          & \textbf{85.37} \\ \cline{2-5} 
%\multicolumn{1}{|c|}{}                        & subtle    & 2.07           & 33.10          & \textbf{64.83} \\ \hline
%\end{tabular}
%\label{tab:VFSubtleNone}
%\end{center}
%\end{table}
